Dynamics of phase slips in systems with time-periodic modulation

The Adler equation with time-periodic frequency modulation is studied. A series of resonances between the period of the frequency modulation and the time scale for the generation of a phase slip is identified. The resulting parameter space structure is determined using a combination of numerical continuation, time simulations and asymptotic methods. Regions with an integer number of phase slips per period are separated by regions with noninteger numbers of phase slips, and include canard trajectories that drift along unstable equilibria. Both high and low frequency modulation is considered. An adiabatic description of the low frequency modulation regime is found to be accurate over a large range of modulation periods.

==> proof_EJ11308_20151214.txt <==
Full list of changes requested by authors:

-p1 l27: insert replace "(SNIPER) or" by "(SNIPER) bifurcation or, equivalently,"

-p1 l42: replace "is investigated here in detail" by "is also investigated in detail"

-p1 l77: rewrite this line as follows: "to $\tau$, $d\tau=KR dt$, and".

-p3 Fig. 2 caption, l4: replace "on each" by "to each"

-p3 l201-2: replace sentence "Application of $\mathcal{S}$ ... remains." by "The symmetry $\mathcal{S}$ acts like the identity, the time shift compensating for the reversal of $a$."

-p3 l209: replace "of the PO" by "of the PO region"

-p3 l214: replace "At each" by "Within each"

-p3 l216: replace "This structure shown in Fig. 3(a) is" by "The resulting structure, shown in Fig. 3(a), is"

-p5 l266: replace "PO" by "PO region" 

-p5 l269: replace "PO" by "PO region"

-p5 l285: replace "outside the PO" by "outside the PO region"

-p5 l286 delete "of"

-p5 l288: replace "to simulations" with "with simulations" 

-p5 l288: replace "PO" by "PO region"

-p5 l291: replace "with" by "on the"

-p5 l291: replace "PO" by "PO region"

-p5 l292: replace "due" by "owing"

-p5 Fig. 5 caption, l2: replace "PO as a function of distance of the distance" by "PO region as a function of the distance"

-p5 l313: change "increasing T." to "increasing T (Fig. 6)." 

-p6: l318 replace "large-amplitude limit." by "large-amplitude limit, as shown in Fig. 6."

-p6 Fig. 6 caption, l4-5: Remove the last sentence "The results are ... increasing $aT$." 

-p6 l320: replace "PO" by "PO region"

-p6 l323: replace "the PO" by "PO"

-p6 l345-7: replace "Figure 8 shows...Fig. 7(a)." by  "Figure 8[(a)-(e)] shows solutions for $r_0=0$ at the parameter values indicated in Fig. 7(a) by red dots labeled with the corresponding capital letter."

-p6 l360: remove "not labeled with capital letters"

-p7 l404: replace "PO" by "PO region"

-p8 Fig. 8 caption, l2: At the end of caption, insert the following sentence. "The orbits shown in [(a)-(e)] correspond to the red dots in Fig. 7(a) labeled with capital letters."

-p8 Fig. 9 caption, l2: At the end of caption, insert the following sentence. "These orbits correspond to the unlabeled blue dots in Fig. 7(a)."

-p8 l426-7: delete the sentence "A related... junctions."

-p8 l428: replace "We write" by "We write, following [19]," 

-p9 l435: delete comma

-p9 Fig. 11 caption, l1: replace "Canard" by "Two-headed canard" 

-p11 l481: replace "zero, 1, 2" by "0, 1, 2"

-p11 l484: replace "the PO" by "PO"

-p11 l501: replace "the PO" by "PO"

-p11 l513: replace "Swift-Hohenberg" by "Swift--Hohenberg"

-p11 l515-518: replace "We can extend ... take place." by "We can extend the above predictions by analyzing the limit in which the trajectory barely
exits the phase-locking region $-1 < r < 1$ but the modulation
period is slow enough that phase slips still take place." 

-p11 l528 replace "$\partial_t \theta_0$" by "$\partial_\tau\theta_0$",

-p11 fig 14, l 4 of caption: insert "(PO)" after "region"

-p11 fig 14, l 5 of caption: delete "represent"

-p11 fig 15, l 2 of caption: replace "the PO" by "PO"

-p12 l571: replace "Runge-Kutta" by "Runge--Kutta"

-p12 l577: replace "Due" by "Owing"

-p12 l589: replace "takes place" by "take place"

-p12 l591: replace "and this marks" by "and marks"

-p12 Fig 16 caption, l4: insert "(PO)" after "region"

-p12 fig 16 caption l5: delete "represent"

-p13 l617 replace "procedures, when" by "procedure when"

-p13 Eq. (48): replace (r^2-1)^{1/4} in the denominator by (1-r^2)^{1/4} 

-p13 Eq. (51): replace (r^2-1)^{1/4} in the denominator by (1-r^2)^{1/4} 

-p13 l635: insert "that" after "so"

-p13 l637: replace "region and" by "region, and"

-p13 l643 replace "this expression" by "expression (50)"

-p14 Fig. 18, vertical scale: replace top $-\pi$ with $\pi$ so that the vertical scale range is from $-\pi$ to $\pi$

-p14 l650 replace "function under the form" by "solution when written in the form"

-p14 Eq. (54): please place $-\tan^{-1}$ on the second line, not on the first line (see Eq (53))

-p14 l683 replace "$r(t) > 0" by "$r(t) > 1$"

-p14 l684 replace "$r(t) < 0" by "$r(t) < -1$"

-p14 l687 replace "can apply" by "applies"

-p14 l690 replace "can be" by "must be"

-p15 l728 replace "the PO are" by "PO one finds"

-p15 l753: replace "Swift-Hohenberg" by "Swift--Hohenberg"

-p15 Fig. 19 caption, l3: remove "represent"

-p16 Fig. 21 caption, l2: replace "Swift-Hohenberg" by "Swift--Hohenberg"

-p16 l763: replace "due" by "owing"

-p16 l774: replace "Ginzburg-Landau" by "Ginzburg--Landau"

-Replace Ref [22] with: E. J. Doedel and B. E. Oldeman, AUTO-07P: Continuation and bifurcation software for ordinary differential equations, Concordia University,
Montreal, Canada. (http://cmvl.cs.concordia.ca/auto/) (2010)

-Ref [27] should be: P. Gandhi, C. Beaume, and E. Knobloch Time-periodic forcing of spatially localized structures, in Nonlinear Dynamics: Materials, Theory and Experiments, Springer Proceedings in Physics, edited by M. G. Clerc and M. Tlidi (Springer International Publishing, 2016). The url is: http://dx.doi.org/10.1007/978-3-319-24871-4_23.

